Digitalization in Infrastructure Construction Projects: A PRISMA-Based Review of Benefits and Obstacles

The current study presents a comprehensive review of the benefits and barriers associated with the adoption of Building Information Modeling (BIM) in infrastructure projects, focusing on the period from 2013 to 2023. The research explores the manifold advantages offered by BIM, spanning the entire project life cycle, including planning, design, construction, maintenance, and sustainability. Notably, BIM enhances collaboration, facilitates real-time data-driven decision-making, and leads to substantial cost and time savings. In parallel, a systematic literature review was conducted to identify and categorize the barriers hindering BIM adoption within the infrastructure industry. Eleven studies were selected for in-depth analysis, revealing a total of 74 obstacles. Through synthetic analysis and thematic clustering, seven primary impediments to BIM adoption were identified, encompassing challenges related to education/training, resistance to change, business value clarity, perceived cost, lack of standards and guidelines, lack of mandates, and lack of initiatives. This review explores the benefits and barriers in the industry that are facing BIM adoption in infrastructure projects, giving an important perspective toward improving effective BIM adoption strategies, policies, and standards. Future directions for research and industry development are outlined, including efforts to enhance education and training, promote standardization, advocate for policy and mandates, and integrate BIM with emerging technologies.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



